Who ruins the game?: unveiling cheating players in the "Battlefield" game

The "Battlefield" online game is well-known for its large-scale multiplayer capabilities and unique gaming features, including various vehicle controls. However, these features make the game a major target for cheating, significantly detracting from the gaming experience. This study analyzes user behavior in cheating play in the popular online game, the "Battlefield", using statistical methods. We aim to provide comprehensive insights into cheating players through an extensive analysis of over 44,000 reported cheating incidents collected via the "Game-tools API". Our methodology includes detailed statistical analyses such as calculating basic statistics of key variables, correlation analysis, and visualizations using histograms, box plots, and scatter plots. Our findings emphasize the importance of adaptive, data-driven approaches to prevent cheating plays in online games.

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

